IPAW 2020 Preprint: Efficient Computation of Provenance for Query Result Exploration

Users typically interact with a database by asking queries and examining the results. We refer to the user examining the query results and asking follow-up questions as query result exploration. Our work builds on two decades of provenance research useful for query result exploration. Three approaches for computing provenance have been described in the literature: lazy, eager, and hybrid. We investigate lazy and eager approaches that utilize constraints that we have identified in the context of query result exploration, as well as novel hybrid approaches. For the TPC-H benchmark, these constraints are applicable to 19 out of the 22 queries, and result in a better performance for all queries that have a join. Furthermore, the performance benefits from our approaches are significant, sometimes several orders of magnitude.

==> moreIdeas.txt <==
New Optimization Rule: If a table, R has a single row, and R is used in the RHS of a rule with Res as the LHS, then the provenance of R for Res' is Res' NATURAL JOIN R

Example:
Consider the rule as:
Res <- R1, R2, ....
Let R1 have a single row.

Given Res' \subseteq Res, 
PR1 <- Res', R1.

This is what happens for Q15:
Our final rule is:
Res <- max_revenue, revenue, supplier, ...
Further, max_revenue is a table with one row.

Therefore 
Pmax_revenue <- Res, max_revenue.

